One for All: Universal Quantum Conic Programming Framework for Hard-Constrained Combinatorial Optimization Problems

We present a unified quantum-classical framework for addressing NP-complete constrained combinatorial optimisation problems, generalising the recently proposed Quantum Conic Programming (QCP) approach. Accordingly, it inherits many favourable properties of the original proposal such as preventing barren plateaus and NP-hard parameter optimisation. By collecting the entire classical feasibility structure in a single constraint, we enlarge QCP's scope to arbitrary hard-constrained problems. Yet, we prove that the additional restriction is mild enough to still allow for an efficient parameter optimisation via the formulation of a generalised eigenvalue problem (GEP) of adaptable dimension. Our rigorous proof further fills some apparent gaps in prior derivations of GEPs from parameter optimisation problems. We further detail a measurement protocol for formulating the classical parameter optimisation that does not require us to implement any problem-specific objective Hamiltonian or a quantum feasibility oracle. Lastly, we prove that, even under the influence of noise, QCP's parameterised ansatz class always captures the optimum attainable within its generated subcone. All of our results hold true for arbitrarily-constrained combinatorial optimisation problems.

==> data/qcp_qce26_ex0.dat <==
% qcp_qce26: Pisinger sc ex0 (seed 0x00C0FFEE), 16 items, capacity 1815, greedy value 2226, optimum 2350
step  ratio  prob
0  0.947234  1.525879e-05
1  0.947234  1.525879e-05
2  0.947234  1.525879e-05
3  0.947234  1.525879e-05
4  0.947234  1.525879e-05
5  0.947234  1.525879e-05
6  0.947234  1.525879e-05
7  0.947234  1.525879e-05
8  0.947234  1.525879e-05
9  0.947234  1.525879e-05
10  0.947234  1.525879e-05
11  0.947234  1.525879e-05
12  0.947234  1.525879e-05
13  0.947234  1.525879e-05
14  0.947234  1.525879e-05
15  0.947234  1.525879e-05
16  0.947234  1.525879e-05
17  0.947234  1.525879e-05
18  0.947234  1.525879e-05
19  0.947234  1.525879e-05
20  0.947234  1.525879e-05
21  0.947234  1.525879e-05
22  0.947234  1.525879e-05
23  0.947234  1.525879e-05
24  0.947234  1.525879e-05
25  0.947234  1.525879e-05
26  0.947234  1.525879e-05
27  0.947234  1.525879e-05
28  0.947234  1.525879e-05
29  0.947234  1.525879e-05
30  0.947234  1.525879e-05
31  0.947234  1.525879e-05
32  0.947234  1.525879e-05
33  0.947234  1.525879e-05
34  0.947234  1.525879e-05
35  0.947234  1.525879e-05
36  0.947234  1.525879e-05
37  0.947234  1.525879e-05
38  0.947234  1.525879e-05
39  0.947234  1.525879e-05
40  0.947234  1.525879e-05
41  0.947234  1.525879e-05
42  0.947234  1.525879e-05
43  0.947234  1.525879e-05
44  0.947234  1.525879e-05
45  0.947234  1.525879e-05
46  0.947234  1.525879e-05
47  0.947234  1.525879e-05
48  0.947234  1.525879e-05
49  0.947234  1.525879e-05
50  0.947234  1.525879e-05
51  0.947234  1.525879e-05
52  0.947234  1.525879e-05
53  0.947234  1.525879e-05
54  0.947234  1.525879e-05
55  0.947234  1.525879e-05
56  0.947234  1.525879e-05
57  0.947234  1.525879e-05
58  0.947234  1.525879e-05
59  0.947234  1.525879e-05
60  0.947234  1.525879e-05
61  0.947234  1.525879e-05


==> data/qcp_qce26_ex1.dat <==
% qcp_qce26: Pisinger sc ex1 (seed 0xDEADBEEF), 16 items, capacity 2238, greedy value 2570, optimum 2735
step  ratio  prob
0  0.939671  1.525879e-05
1  0.939671  1.525879e-05
2  0.939671  1.525879e-05
3  0.939671  1.525879e-05
4  0.939671  1.525879e-05
5  0.939671  1.525879e-05
6  0.939671  1.525879e-05
7  0.939671  1.525879e-05
8  0.939671  1.525879e-05
9  0.939671  1.525879e-05
10  0.939671  1.525879e-05
11  0.939671  1.525879e-05
12  0.939671  1.525879e-05
13  0.939671  1.525879e-05
14  0.939671  1.525879e-05
15  0.939671  1.525879e-05
16  0.939671  1.525879e-05
17  0.939671  1.525879e-05
18  0.939671  1.525879e-05
19  0.939671  1.525879e-05
20  0.939671  1.525879e-05
21  0.939671  1.525879e-05
22  0.939671  1.525879e-05
23  0.939671  1.525879e-05
24  0.939671  1.525879e-05
25  0.939671  1.525879e-05
26  0.939671  1.525879e-05
27  0.939671  1.525879e-05
28  0.939671  1.525879e-05
29  0.939671  1.525879e-05
30  0.939671  1.525879e-05
31  0.939671  1.525879e-05
32  0.939671  1.525879e-05
33  0.939671  1.525879e-05
34  0.939671  1.525879e-05
35  0.939671  1.525879e-05
36  0.939671  1.525879e-05
37  0.939671  1.525879e-05
38  0.939671  1.525879e-05
39  0.939671  1.525879e-05
40  0.939671  1.525879e-05
41  0.939671  1.525879e-05
42  0.939671  1.525879e-05
43  0.939671  1.525879e-05
44  0.939671  1.525879e-05
45  0.939671  1.525879e-05
46  0.939671  1.525879e-05
47  0.939671  1.525879e-05
48  0.939671  1.525879e-05
49  0.939671  1.525879e-05
50  0.939671  1.525879e-05
51  0.939671  1.525879e-05
52  0.939671  1.525879e-05
53  0.939671  1.525879e-05
54  0.939671  1.525879e-05
55  0.939671  1.525879e-05
56  0.939671  1.525879e-05
57  0.939671  1.525879e-05
58  0.939671  1.525879e-05
59  0.939671  1.525879e-05
60  0.939671  1.525879e-05
61  0.939671  1.525879e-05


==> data/qcp_qce26_ex2.dat <==
% qcp_qce26: Pisinger sc ex2 (seed 0xCAFEBABE), 16 items, capacity 2008, greedy value 2333, optimum 2507
step  ratio  prob
0  0.930594  1.525879e-05
1  0.930594  1.525879e-05
2  0.930594  1.525879e-05
3  0.930594  1.525879e-05
4  0.930594  1.525879e-05
5  0.930594  1.525879e-05
6  0.930594  1.525879e-05
7  0.930594  1.525879e-05
8  0.930594  1.525879e-05
9  0.930594  1.525879e-05
10  0.930594  1.525879e-05
11  0.930594  1.525879e-05
12  0.930594  1.525879e-05
13  0.930594  1.525879e-05
14  0.930594  1.525879e-05
15  0.930594  1.525879e-05
16  0.930594  1.525879e-05
17  0.930594  1.525879e-05
18  0.930594  1.525879e-05
19  0.930594  1.525879e-05
20  0.930594  1.525879e-05
21  0.930594  1.525879e-05
22  0.930594  1.525879e-05
23  0.930594  1.525879e-05
24  0.930594  1.525879e-05
25  0.930594  1.525879e-05
26  0.930594  1.525879e-05
27  0.930594  1.525879e-05
28  0.930594  1.525879e-05
29  0.930594  1.525879e-05
30  0.930594  1.525879e-05
31  0.930594  1.525879e-05
32  0.930594  1.525879e-05
33  0.930594  1.525879e-05
34  0.930594  1.525879e-05
35  0.930594  1.525879e-05
36  0.930594  1.525879e-05
37  0.930594  1.525879e-05
38  0.930594  1.525879e-05
39  0.930594  1.525879e-05
40  0.930594  1.525879e-05
41  0.930594  1.525879e-05
42  0.930594  1.525879e-05
43  0.930594  1.525879e-05
44  0.930594  1.525879e-05
45  0.930594  1.525879e-05
46  0.930594  1.525879e-05
47  0.930594  1.525879e-05
48  0.930594  1.525879e-05
49  0.930594  1.525879e-05
50  0.930594  1.525879e-05
51  0.930594  1.525879e-05
52  0.930594  1.525879e-05
53  0.930594  1.525879e-05
54  0.930594  1.525879e-05
55  0.930594  1.525879e-05
56  0.930594  1.525879e-05
57  0.930594  1.525879e-05
58  0.930594  1.525879e-05
59  0.930594  1.525879e-05
60  0.930594  1.525879e-05
61  0.930594  1.525879e-05


==> data/qcp_qce26_ex3.dat <==
% qcp_qce26: Pisinger sc ex3 (seed 0xFEEDFACE), 16 items, capacity 1837, greedy value 2253, optimum 2382
step  ratio  prob
0  0.945844  1.525879e-05
1  0.945844  1.525879e-05
2  0.945844  1.525879e-05
3  0.945844  1.525879e-05
4  0.945844  1.525879e-05
5  0.945844  1.525879e-05
6  0.945844  1.525879e-05
7  0.945844  1.525879e-05
8  0.945844  1.525879e-05
9  0.945844  1.525879e-05
10  0.945844  1.525879e-05
11  0.945844  1.525879e-05
12  0.945844  1.525879e-05
13  0.945844  1.525879e-05
14  0.945844  1.525879e-05
15  0.945844  1.525879e-05
16  0.945844  1.525879e-05
17  0.945844  1.525879e-05
18  0.945844  1.525879e-05
19  0.945844  1.525879e-05
20  0.945844  1.525879e-05
21  0.945844  1.525879e-05
22  0.945844  1.525879e-05
23  0.945844  1.525879e-05
24  0.945844  1.525879e-05
25  0.945844  1.525879e-05
26  0.945844  1.525879e-05
27  0.945844  1.525879e-05
28  0.945844  1.525879e-05
29  0.945844  1.525879e-05
30  0.945844  1.525879e-05
31  0.945844  1.525879e-05
32  0.945844  1.525879e-05
33  0.945844  1.525879e-05
34  0.945844  1.525879e-05
35  0.945844  1.525879e-05
36  0.945844  1.525879e-05
37  0.945844  1.525879e-05
38  0.945844  1.525879e-05
39  0.945844  1.525879e-05
40  0.945844  1.525879e-05
41  0.945844  1.525879e-05
42  0.945844  1.525879e-05
43  0.945844  1.525879e-05
44  0.945844  1.525879e-05
45  0.945844  1.525879e-05
46  0.945844  1.525879e-05
47  0.945844  1.525879e-05
48  0.945844  1.525879e-05
49  0.945844  1.525879e-05
50  0.945844  1.525879e-05
51  0.945844  1.525879e-05
52  0.945844  1.525879e-05
53  0.945844  1.525879e-05
54  0.945844  1.525879e-05
55  0.945844  1.525879e-05
56  0.945844  1.525879e-05
57  0.945844  1.525879e-05
58  0.945844  1.525879e-05
59  0.945844  1.525879e-05
60  0.945844  1.525879e-05
61  0.945844  1.525879e-05


==> data/qcp_qce26_ex4.dat <==
% qcp_qce26: Pisinger sc ex4 (seed 0x12345678), 16 items, capacity 2169, greedy value 2383, optimum 2669
step  ratio  prob
0  0.892844  1.525879e-05
1  0.892844  1.525879e-05
2  0.892844  1.525879e-05
3  0.892844  1.525879e-05
4  0.892844  1.525879e-05
5  0.892844  1.525879e-05
6  0.892844  1.525879e-05
7  0.892844  1.525879e-05
8  0.892844  1.525879e-05
9  0.912139  3.051758e-05
10  0.912139  3.051758e-05
11  0.973494  2.472829e-05
12  0.973494  2.472829e-05
13  0.975866  1.985097e-05
14  0.975971  1.864872e-05
15  0.975971  1.864872e-05
16  0.975971  1.864872e-05
17  0.975971  1.864872e-05
18  0.975971  1.864872e-05
19  0.976005  1.840900e-05
20  0.976005  1.840900e-05
21  0.976005  1.840900e-05
22  0.976005  1.840900e-05
23  0.976040  1.728449e-05
24  0.977698  1.438928e-05
25  0.978958  1.223494e-05
26  0.978958  1.223494e-05
27  0.980095  1.024656e-05
28  0.980685  8.947691e-06
29  0.981023  7.993238e-06
30  0.981230  7.272204e-06
31  0.981326  6.831426e-06
32  0.981330  6.910244e-06
33  0.981351  7.081970e-06
34  0.981416  7.329835e-06
35  0.981580  7.584056e-06
36  0.981580  7.584056e-06
37  0.981836  7.960888e-06
38  0.982202  8.357650e-06
39  0.982203  7.975547e-06
40  0.982203  7.975547e-06
41  0.982254  7.533943e-06
42  0.982254  7.533943e-06
43  0.982287  7.235638e-06
44  0.982461  5.919193e-06
45  0.982461  5.919193e-06
46  0.982461  5.919193e-06
47  0.982461  5.919193e-06
48  0.982461  5.919193e-06
49  0.982508  5.634256e-06
50  0.982508  5.634256e-06
51  0.982527  5.561056e-06
52  0.982527  5.561056e-06
53  0.982567  4.760114e-06
54  0.982577  4.749374e-06
55  0.982603  4.647380e-06
56  0.982603  4.647380e-06
57  0.982630  4.644497e-06
58  0.982661  4.553530e-06
59  0.982672  4.499927e-06
60  0.982673  4.486788e-06
61  0.982680  4.492772e-06


==> data/qcp_qce26_ex5.dat <==
% qcp_qce26: Pisinger sc ex5 (seed 0x87654321), 16 items, capacity 2102, greedy value 2405, optimum 2601
step  ratio  prob
0  0.924644  1.525879e-05
1  0.924644  1.525879e-05
2  0.924644  1.525879e-05
3  0.924644  1.525879e-05
4  0.924644  1.525879e-05
5  0.924644  1.525879e-05
6  0.924644  1.525879e-05
7  0.924644  1.525879e-05
8  0.924644  1.525879e-05
9  0.924644  1.525879e-05
10  0.926951  3.051758e-05
11  0.956005  2.094970e-05
12  0.961671  1.604170e-05
13  0.961671  1.604170e-05
14  0.969822  9.889925e-06
15  0.969822  9.889925e-06
16  0.969822  9.889925e-06
17  0.969822  9.889925e-06
18  0.969822  9.889925e-06
19  0.969822  9.889925e-06
20  0.970661  1.056876e-05
21  0.975179  1.098033e-05
22  0.975179  1.098033e-05
23  0.975179  1.098033e-05
24  0.975719  9.859004e-06
25  0.975719  9.859004e-06
26  0.975930  9.342334e-06
27  0.976030  8.994356e-06
28  0.976101  8.652115e-06
29  0.976123  8.472077e-06
30  0.976138  8.298886e-06
31  0.976143  8.207637e-06
32  0.976144  8.235827e-06
33  0.976146  8.291197e-06
34  0.976154  8.390560e-06
35  0.976172  8.516015e-06
36  0.976208  8.676090e-06
37  0.976208  8.676090e-06
38  0.976292  8.871545e-06
39  0.976292  8.871545e-06
40  0.976292  8.871545e-06
41  0.976293  8.875992e-06
42  0.976751  8.327368e-06
43  0.976751  8.327368e-06
44  0.977504  7.865750e-06
45  0.977504  7.831156e-06
46  0.977504  7.831156e-06
47  0.977504  7.831156e-06
48  0.977504  7.831207e-06
49  0.977504  7.831207e-06
50  0.977528  7.921100e-06
51  0.977846  8.042211e-06
52  0.977846  8.006814e-06
53  0.977846  8.006814e-06
54  0.977856  7.861583e-06
55  0.977856  7.861583e-06
56  0.977858  7.815476e-06
57  0.977886  7.657876e-06
58  0.977893  7.588574e-06
59  0.977899  7.526975e-06
60  0.977905  7.457362e-06
61  0.977907  7.411592e-06


==> data/qcp_qce26_ex6.dat <==
% qcp_qce26: Pisinger sc ex6 (seed 0xA5A5A5A5), 16 items, capacity 2304, greedy value 2482, optimum 2802
step  ratio  prob
0  0.885796  1.525879e-05
1  0.885796  1.525879e-05
2  0.885796  1.525879e-05
3  0.894897  3.051758e-05
4  0.979119  2.843623e-05
5  0.979923  9.218554e-06
6  0.979928  9.132494e-06
7  0.979929  9.090930e-06
8  0.979930  9.062182e-06
9  0.979930  9.062182e-06
10  0.979930  9.061951e-06
11  0.979930  9.061951e-06
12  0.979931  9.033511e-06
13  0.979931  9.018898e-06
14  0.979931  9.008517e-06
15  0.979931  9.008517e-06
16  0.979931  9.008517e-06
17  0.979931  9.008517e-06
18  0.979931  9.008517e-06
19  0.979931  9.011642e-06
20  0.979931  9.019680e-06
21  0.979931  9.019680e-06
22  0.979931  9.019547e-06
23  0.979931  9.019547e-06
24  0.979931  9.019432e-06
25  0.979931  9.019350e-06
26  0.979932  9.059437e-06
27  0.979940  8.907932e-06
28  0.979940  8.907932e-06
29  0.979940  8.907437e-06
30  0.979944  8.795782e-06
31  0.979946  8.734244e-06
32  0.979946  8.754976e-06
33  0.979946  8.754975e-06
34  0.979946  8.754975e-06
35  0.979951  8.645349e-06
36  0.979955  8.535790e-06
37  0.979955  8.528934e-06
38  0.979955  8.523578e-06
39  0.979955  8.523578e-06
40  0.979955  8.510497e-06
41  0.979955  8.510497e-06
42  0.979957  8.442946e-06
43  0.979957  8.440790e-06
44  0.979957  8.439171e-06
45  0.979957  8.439171e-06
46  0.979957  8.439171e-06
47  0.979957  8.439171e-06
48  0.979957  8.439171e-06
49  0.979957  8.439743e-06
50  0.979957  8.441679e-06
51  0.979957  8.441679e-06
52  0.979957  8.440778e-06
53  0.979957  8.440778e-06
54  0.979957  8.444185e-06
55  0.979957  8.448533e-06
56  0.979957  8.482207e-06
57  0.979963  8.361214e-06
58  0.979963  8.361214e-06
59  0.979963  8.347206e-06
60  0.979966  8.273018e-06
61  0.979967  8.273480e-06


==> data/qcp_qce26_ex7.dat <==
% qcp_qce26: Pisinger sc ex7 (seed 0x5A5A5A5A), 16 items, capacity 2471, greedy value 2810, optimum 2969
step  ratio  prob
0  0.946447  1.525879e-05
1  0.946447  1.525879e-05
2  0.946447  1.525879e-05
3  0.946447  1.525879e-05
4  0.946447  1.525879e-05
5  0.946447  1.525879e-05
6  0.946447  1.525879e-05
7  0.946447  1.525879e-05
8  0.946447  1.525879e-05
9  0.946447  1.525879e-05
10  0.946447  1.525879e-05
11  0.946447  1.525879e-05
12  0.946447  1.525879e-05
13  0.946447  1.525879e-05
14  0.946447  1.525879e-05
15  0.946447  1.525879e-05
16  0.946447  1.525879e-05
17  0.946447  1.525879e-05
18  0.946447  1.525879e-05
19  0.946447  1.525879e-05
20  0.946447  1.525879e-05
21  0.946447  1.525879e-05
22  0.946447  1.525879e-05
23  0.946447  1.525879e-05
24  0.946447  1.525879e-05
25  0.946447  1.525879e-05
26  0.946447  1.525879e-05
27  0.946447  1.525879e-05
28  0.946447  1.525879e-05
29  0.946447  1.525879e-05
30  0.946447  1.525879e-05
31  0.946447  1.525879e-05
32  0.946447  1.525879e-05
33  0.946447  1.525879e-05
34  0.946447  1.525879e-05
35  0.946447  1.525879e-05
36  0.946447  1.525879e-05
37  0.946447  1.525879e-05
38  0.946447  1.525879e-05
39  0.946447  1.525879e-05
40  0.946447  1.525879e-05
41  0.946447  1.525879e-05
42  0.946447  1.525879e-05
43  0.946447  1.525879e-05
44  0.946447  1.525879e-05
45  0.946447  1.525879e-05
46  0.946447  1.525879e-05
47  0.946447  1.525879e-05
48  0.946447  1.525879e-05
49  0.946447  1.525879e-05
50  0.946447  1.525879e-05
51  0.946447  1.525879e-05
52  0.946447  1.525879e-05
53  0.946447  1.525879e-05
54  0.946447  1.525879e-05
55  0.946447  1.525879e-05
56  0.946447  1.525879e-05
57  0.946447  1.525879e-05
58  0.946447  1.525879e-05
59  0.946447  1.525879e-05
60  0.946447  1.525879e-05
61  0.946447  1.525879e-05


==> data/qcp_qce26_ex8.dat <==
% qcp_qce26: Pisinger sc ex8 (seed 0xFACEB00C), 16 items, capacity 2136, greedy value 2411, optimum 2636
step  ratio  prob
0  0.914643  1.525879e-05
1  0.914643  1.525879e-05
2  0.914643  1.525879e-05
3  0.915023  3.051758e-05
4  0.962644  2.451413e-05
5  0.962644  2.451413e-05
6  0.962644  2.451413e-05
7  0.971604  8.629738e-06
8  0.971966  8.039392e-06
9  0.972166  7.625237e-06
10  0.972166  7.625237e-06
11  0.972296  7.286335e-06
12  0.972400  6.939441e-06
13  0.972440  6.719597e-06
14  0.972454  6.596985e-06
15  0.972454  6.596985e-06
16  0.972454  6.596985e-06
17  0.972454  6.596985e-06
18  0.972454  6.596985e-06
19  0.972455  6.632299e-06
20  0.972465  6.719482e-06
21  0.972487  6.836691e-06
22  0.972487  6.836691e-06
23  0.972525  6.976669e-06
24  0.972593  7.150796e-06
25  0.973171  6.454405e-06
26  0.973171  6.454405e-06
27  0.973171  6.454405e-06
28  0.973173  6.398576e-06
29  0.973183  6.111756e-06
30  0.973654  5.436115e-06
31  0.973877  5.004894e-06
32  0.973898  5.111246e-06
33  0.974267  3.729776e-06
34  0.975823  3.196673e-06
35  0.975823  3.196673e-06
36  0.975823  3.196673e-06
37  0.975868  3.248180e-06
38  0.975876  3.221353e-06
39  0.975879  3.202240e-06
40  0.975879  3.202240e-06
41  0.975880  3.188975e-06
42  0.975881  3.169820e-06
43  0.975889  3.084635e-06
44  0.975905  3.002611e-06
45  0.975905  3.002611e-06
46  0.975905  3.002611e-06
47  0.975905  3.002611e-06
48  0.975905  3.002610e-06
49  0.975906  2.974128e-06
50  0.975907  2.962711e-06
51  0.975915  2.905483e-06
52  0.975915  2.905483e-06
53  0.975917  2.882257e-06
54  0.975917  2.889526e-06
55  0.975932  2.814824e-06
56  0.975932  2.814824e-06
57  0.975932  2.814824e-06
58  0.979028  2.812603e-06
59  0.979536  3.008916e-06
60  0.979633  2.934357e-06
61  0.979651  2.893351e-06


==> data/qcp_qce26_ex9.dat <==
% qcp_qce26: Pisinger sc ex9 (seed 0xBAADF00D), 16 items, capacity 1998, greedy value 2408, optimum 2548
step  ratio  prob
0  0.945055  1.525879e-05
1  0.945055  1.525879e-05
2  0.945055  1.525879e-05
3  0.945055  1.525879e-05
4  0.945055  1.525879e-05
5  0.945055  1.525879e-05
6  0.945055  1.525879e-05
7  0.945055  1.525879e-05
8  0.945055  1.525879e-05
9  0.945055  1.525879e-05
10  0.945055  1.525879e-05
11  0.945055  1.525879e-05
12  0.945055  1.525879e-05
13  0.945055  1.525879e-05
14  0.945055  1.525879e-05
15  0.945055  1.525879e-05
16  0.945055  1.525879e-05
17  0.945055  1.525879e-05
18  0.945055  1.525879e-05
19  0.945055  1.525879e-05
20  0.945055  1.525879e-05
21  0.945055  1.525879e-05
22  0.945055  1.525879e-05
23  0.945055  1.525879e-05
24  0.945055  1.525879e-05
25  0.945055  1.525879e-05
26  0.945055  1.525879e-05
27  0.945055  1.525879e-05
28  0.945055  1.525879e-05
29  0.945055  1.525879e-05
30  0.945055  1.525879e-05
31  0.945055  1.525879e-05
32  0.945055  1.525879e-05
33  0.945055  1.525879e-05
34  0.945055  1.525879e-05
35  0.945055  1.525879e-05
36  0.945055  1.525879e-05
37  0.945055  1.525879e-05
38  0.945055  1.525879e-05
39  0.945055  1.525879e-05
40  0.945055  1.525879e-05
41  0.945055  1.525879e-05
42  0.945055  1.525879e-05
43  0.945055  1.525879e-05
44  0.945055  1.525879e-05
45  0.945055  1.525879e-05
46  0.945055  1.525879e-05
47  0.945055  1.525879e-05
48  0.945055  1.525879e-05
49  0.945055  1.525879e-05
50  0.945055  1.525879e-05
51  0.945055  1.525879e-05
52  0.945055  1.525879e-05
53  0.945055  1.525879e-05
54  0.945055  1.525879e-05
55  0.945055  1.525879e-05
56  0.945055  1.525879e-05
57  0.945055  1.525879e-05
58  0.945055  1.525879e-05
59  0.945055  1.525879e-05
60  0.945055  1.525879e-05
61  0.945055  1.525879e-05

